The Lyman-alpha forest at redshifts 0.1 -- 1.6: good agreement between a large hydrodynamic simulation and HST spectra

We give a comprehensive statistical description of the Lyman-alpha absorption from the intergalactic medium in a hydrodynamic simulation at redshifts 0.1-1.6, the range of redshifts covered by HST spectra of QSOs. We use the ENZO code to make a 76 comoving Mpc cube simulation using 75 kpc cells, for a Hubble constant of 71 km/s/Mpc. The best prior work, by \citet{dave99},used an SPH simulation in a 15.6 Mpc box with an effective resolution of 245 kpc and slightly different cosmological parameters. At redshifts z=2 this simulation is different from data. \citet{tytler07b} found that the simulated spectra at z=2 have too little power on large scales, Lyman-alpha lines are too wide, there is a lack high column density lines, and there is a lack of pixels with low flux. Here we present statistics at z<1.6, including the flux distribution, the mean flux, the effective opacity, and the power and correlation of the flux. We also give statistics of the lyman alpha lines including the line width distribution, the column density distribution, the number of lines per unit equivalent width and redshift, and the correlation between the line width and column density. We find that the mean amount of absorption in the simulated spectra changes smoothly with redshift with DA(z)=0.01(1+z)^{2.25}. Both the trend and absolute values are close to measurements of HST spectra by \citet{kirkman07a}. The column density and line width distributions are also close to those measured from HST spectra by \citet{janknecht06a}, except for the mode of the line width distribution which is smaller in the HST spectra. Although some differences that we saw at z=2 are too subtle to be seen in existing HST spectra, overall, the simulation gives an good description of HST spectra at 0.1<z<1.6.

==> DAcomp.dat <==
z    & DA(obs) & err & DA(sim) \cr 
0.20 & 0.020 & 0.003 & 0.015 \cr
0.40 & 0.020 & 0.003 & 0.021 \cr
0.60 & 0.026 & 0.003 & 0.027 \cr
0.80 & 0.035 & 0.004 & 0.034 \cr
1.00 & 0.037 & 0.004 & 0.042 \cr
1.20 & 0.045 & 0.005 & 0.051 \cr
1.40 & 0.039 & 0.007 & 0.064 \cr
1.60 & 0.078 & 0.015 & 0.081 \cr 

